An efficient solver for large-scale onshore wind farm siting including cable routing

Existing planning approaches for onshore wind farm siting and grid integration often do not meet minimum cost solutions or social and environmental considerations. In this paper, we develop an exact approach for the integrated layout and cable routing problem of onshore wind farm planning using the Quota Steiner tree problem. Applying a novel transformation on a known directed cut formulation, reduction techniques, and heuristics, we design an exact solver that makes large problem instances solvable and outperforms generic MIP solvers. In selected regions of Germany, the trade-offs between minimizing costs and landscape impact of onshore wind farm siting are investigated. Although our case studies show large trade-offs between the objective criteria of cost and landscape impact, small burdens on one criterion can significantly improve the other criteria. In addition, we demonstrate that contrary to many approaches for exclusive turbine siting, grid integration must be simultaneously optimized to avoid excessive costs or landscape impacts in the course of a wind farm project. Our novel problem formulation and the developed solver can assist planners in decision-making and help optimize wind farms in large regions in the future.

==> readme.txt <==
=Installation=
To install the zibtitlepage package, please download the zibtitlepage.zip
archive and extract it to the working directory of your Latex document. The
archive contains all necessary files as well as a more detailed documentation
(in German) and an example file.

=Usage=
To use the zibtitlepage package include the package into your document via
\usepackage{zibtitlepage}
in the preamble.
In your document set the following options:
\ZTPAuthor{<Authors>} - A list of authors, individually specified as
  \ZTPHasOrcid{<Author>}{<ORCID iD>] (ORCID iD number without domain
  prefix) or plain names if not applicable
\ZTPTitle{<Title>} - The title
\ZTPNumber{<Number>} - The number assigned by the library
\ZTPMonth{<Month>} - The publication month
\ZTPYear{<Year>} - The publication year

Then use the macro
\zibtitlepage
to generate the title page for your document.

=Contact=
For comments, questions or improvements please contact
oltmanns@zib.de

